The Geometry of Neural Nets' Parameter Spaces Under Reparametrization

Model reparametrization, which follows the change-of-variable rule of calculus, is a popular way to improve the training of neural nets. But it can also be problematic since it can induce inconsistencies in, e.g., Hessian-based flatness measures, optimization trajectories, and modes of probability densities. This complicates downstream analyses: e.g. one cannot definitively relate flatness with generalization since arbitrary reparametrization changes their relationship. In this work, we study the invariance of neural nets under reparametrization from the perspective of Riemannian geometry. From this point of view, invariance is an inherent property of any neural net if one explicitly represents the metric and uses the correct associated transformation rules. This is important since although the metric is always present, it is often implicitly assumed as identity, and thus dropped from the notation, then lost under reparametrization. We discuss implications for measuring the flatness of minima, optimization, and for probability-density maximization. Finally, we explore some interesting directions where invariance is useful.

==> figs/exp_flatness.tikz <==
% This file was created with tikzplotlib v0.9.17.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.194607843137255,0.453431372549019,0.632843137254902}
\definecolor{color1}{rgb}{0.881862745098039,0.505392156862745,0.173039215686275}
\definecolor{color2}{rgb}{0.229411764705882,0.570588235294118,0.229411764705882}

\tikzstyle{every node}=[font=\scriptsize]

\begin{axis}[
legend style={
    nodes={scale=1, transform shape},
    % /tikz/every even column/.append style={column sep=4pt},
    fill opacity=1, draw opacity=1, text opacity=1, at={(1, 0)}, anchor=south east, draw=none},
legend cell align=left,
tick align=outside,
tick pos=left,
unbounded coords=jump,
xlabel={Dataset},
xlabel style={xshift=-1cm},
xmin=-0.5, xmax=5.1,
xtick={0,1,2,3},
xticklabels={MNIST,FMNIST,CIFAR10,CIFAR100},
ylabel={Log-Trace Hessian},
ymin=0, ymax=30,
axis line style={black},
xtick style={color=black},
ytick style={color=black},
major tick length=1.5pt,
]
\draw[,fill=color0] (axis cs:-0.4,0) rectangle (axis cs:-0.133333333333333,7.41631541121291);
\addlegendimage{ybar,ybar legend,fill=color0}
\addlegendentry{SGD \(\mH = \mE\)}

\draw[,fill=color0] (axis cs:0.6,0) rectangle (axis cs:0.866666666666667,7.49748185916573);
\draw[,fill=color0] (axis cs:1.6,0) rectangle (axis cs:1.86666666666667,7.38052419619543);
\draw[,fill=color0] (axis cs:2.6,0) rectangle (axis cs:2.86666666666667,7.8539392844917);
\draw[,fill=color1] (axis cs:-0.133333333333333,0) rectangle (axis cs:0.133333333333333,7.41806178511973);
\addlegendimage{ybar,ybar legend,,fill=color1}
\addlegendentry{ADAM \(\mH\)}

\draw[,fill=color1] (axis cs:0.866666666666667,0) rectangle (axis cs:1.13333333333333,7.51419835944585);
\draw[,fill=color1] (axis cs:1.86666666666667,0) rectangle (axis cs:2.13333333333333,7.65224118469932);
\draw[,fill=color1] (axis cs:2.86666666666667,0) rectangle (axis cs:3.13333333333333,8.38400735274841);
\draw[,fill=color2] (axis cs:0.133333333333333,0) rectangle (axis cs:0.4,25.7987380115067);
\addlegendimage{ybar,ybar legend,,fill=color2}
\addlegendentry{ADAM \(\mE\)}

\draw[,fill=color2] (axis cs:1.13333333333333,0) rectangle (axis cs:1.4,25.7538292747907);
\draw[,fill=color2] (axis cs:2.13333333333333,0) rectangle (axis cs:2.4,25.3346373129178);
\draw[,fill=color2] (axis cs:3.13333333333333,0) rectangle (axis cs:3.4,24.7796231834222);
\addplot [line width=1.08pt, white!26!black]
table {%
-0.266666666666667 nan
-0.266666666666667 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
0.733333333333333 nan
0.733333333333333 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
1.73333333333333 nan
1.73333333333333 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
2.73333333333333 nan
2.73333333333333 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
0 nan
0 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
1 nan
1 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
2 nan
2 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
3 nan
3 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
0.266666666666667 nan
0.266666666666667 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
1.26666666666667 nan
1.26666666666667 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
2.26666666666667 nan
2.26666666666667 nan
};
\addplot [line width=1.08pt, white!26!black]
table {%
3.26666666666667 nan
3.26666666666667 nan
};
\end{axis}

\end{tikzpicture}


==> figs/manifold.tikz <==
\begin{tikzpicture}

    \tikzstyle{every node}=[font=\scriptsize]

    % Coordinates
    \path[->] (0.6, -0.5) edge [bend right] node[left, xshift=-2mm] {\(\theta\)} (-1, -2.9);
    \path[->] (4.2, -0.5) edge [bend left] node[right, xshift=2mm] {\(\psi\)} (6.2, -2.8);

    % Manifold
    \draw[smooth cycle, tension=0, fill=none, opacity=0.4, scale=0.8, xshift=1cm] plot coordinates{(0, -2) (0,2) (4,2) (4,-2)} node[color=black, opacity=1] at (0.4,1.7) {\(\R^d\)};

    % Point
    \node[circle, color=black, fill=black, inner sep=0.05cm, label=below:\(z\)] at (2.9, -0.15) {};
    \node[circle, color=black, fill=black, inner sep=0.05cm, label=below:{\(\vtheta = \theta(z)\)}] at (-1, -3.3) {};
    \node[circle, color=black, fill=black, inner sep=0.05cm, label=below:{\(\vpsi = \psi(z)\)}] at (5.4, -3) {};

    % Tangent space
    \draw[sharp cycle, fill=none, opacity=0.4, xshift=2cm, yshift=-1cm] plot coordinates{(0,1.8) (1.8,1.8) (1.8,0) (0,0)} node[color=black, opacity=1] at (0.5,1.5) {\(T_z \R^d\)};

    % Tangent vector
    \draw[->, >=latex, thick] (2.9,-0.15) -- (3.5, 0.2) node [label=above:\(v\), yshift=-0.2cm] {};
    \draw[->, >=latex, thick] (2.9,-0.15) -- (3.5, -0.5) node [label=below:\(w\), yshift=0.2cm] {};

    % Inner product
    \node[] at (5.5,0.) {\(\inner{v, w} = \vv^\top \mG \vw\)};
    \draw[] (3.5,-0.15) edge [bend left] (4.8,0.25);

    % First Axis
    \draw[->, >={latex}, ->, semithick, color=RoyalBlue, scale=0.8, yshift=-1cm] (-3.5,-5) -- (0, -5) node [label=above:\({\color{RoyalBlue}\Theta} \cong \R^d\)] {};
    \draw[->, >={latex}, ->, semithick, color=RoyalBlue, scale=0.8, yshift=-1cm] (-3,-5.5) -- (-3, -2) node {};

    % Arrow from i to j
    \draw[->] (0.5, -3.55) -- node[midway, above]{\(\varphi\)} (4, -3.55);

    % Second Axis
    \draw[->, >={latex}, semithick, color=RedOrange, scale=0.8, yshift=-1cm, xshift=0.5cm] (4.5, -5) -- (8, -5) node [label=above:\({\color{RedOrange}\Psi} \cong \R^d\)] {};
    \draw[->, >={latex}, semithick, color=RedOrange, scale=0.8, yshift=-1cm, xshift=0.5cm] (5, -5.5) -- (5, -2) node {};

\end{tikzpicture}


==> figs/manifold_local.tikz <==
\begin{tikzpicture}

    \tikzstyle{every node}=[font=\scriptsize]

    % Manifold
    \draw[smooth cycle, tension=0, fill=none, opacity=0.4, scale=0.8, xshift=1cm] plot coordinates{(0, -2) (0,2) (4,2) (4,-2)} node[color=black, opacity=1] at (0.4,1.7) {\(\R^d\)};

    % Coordinate domains
    \def\CA{(2,0) circle (1)}
    \def\CB{(2.8,0) circle (1)}
    \begin{scope}
        \clip \CA;
        \fill[gray,opacity=0.25] \CB;
    \end{scope}
    \draw[dashed] \CA \CB;
    \node[] at (1.3,0) {\(U\)};
    \node[] at (3.5,0) {\(V\)};

    % Coordinate maps
    \path[->] (1, -0.5) edge [bend right] node[left, xshift=-2mm] {\(\theta\)} (-1, -2.9);
    \path[->] (3.8, -0.5) edge [bend left] node[right, xshift=2mm] {\(\psi\)} (5.2, -2.4);

    % Coordinate images
    \def\CC{(-1,-4) circle (1)}
    \def\CD{(0,-4) circle (1)}
    \begin{scope}
        \clip \CC;
        \fill[gray,opacity=0.25] \CD;
    \end{scope}
    \draw[dashed] \CC;

    \def\CE{(5.1,-3.5) circle (1)}
    \def\CF{(4.1,-3.5) circle (1)}
    \begin{scope}
        \clip \CE;
        \fill[gray,opacity=0.25] \CF;
    \end{scope}
    \draw[dashed] \CE;

    % First Axis
    \draw[->, >={latex}, ->, semithick, scale=0.8, yshift=-1cm] (-3.5,-5) -- (0, -5) node {};
    \draw[->, >={latex}, ->, semithick, scale=0.8, yshift=-1cm] (-3,-5.5) -- (-3, -2) node {};

    % Arrow from i to j
    \draw[->] (0.2, -3.55) -- node[midway, above]{\(\varphi\)} (4, -3.55);

    % Second Axis
    \draw[->, >={latex}, semithick, scale=0.8, yshift=-1cm, xshift=0.5cm] (4.5, -5) -- (8, -5) node {};
    \draw[->, >={latex}, semithick, scale=0.8, yshift=-1cm, xshift=0.5cm] (5, -5.5) -- (5, -2) node {};

\end{tikzpicture}


==> figs/sp_vs_ntp.tikz <==
\begin{tikzpicture}

  \tikzstyle{every node}=[font=\scriptsize]


  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
  %                            REPARAMETRIZATION                              %
  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

  % First Axis
  \begin{axis}[
    at={(0, 0)},
    width=0.65\linewidth, 
    height=0.15\textheight, 
    xmin=-3, xmax=3,
    % ymin=0, ymax=0.65, 
    axis line style={-, RoyalBlue, semithick},
    axis x line*=middle,
    axis y line=none,
    xmajorticks=true,
    % xtick={-5, -4, ..., 5},
    % xticklabels={},
    xtick align=center,
    xlabel={\(\color{RoyalBlue} \Theta\)},
    x label style={at={(axis description cs:0.5,-0.1)},anchor=north},
    x tick style={RoyalBlue, semithick},
  ]
    \addplot[semithick, color=RoyalBlue, domain=-5:5, samples=200] {
      1/sqrt(2*pi*1/4) * exp(-1/(2*1/4) * (x - 0)^2)
    };
    \addplot[semithick, color=RedOrange, domain=-5:5, samples=200] {
      1/sqrt(2*pi*1) * exp(-1/(2*1) * (x - 0)^2)
    };
    % \addplot[mark=none, black] coordinates{(0.5, 0.2)} node[above right, xshift=-4] {\scriptsize \(\N(0, \frac{\sigma^2}{h})\)};
  \end{axis}

  % Second Axis
  % \pgfplotsset{
  %   x coord trafo/.code={\pgfmathparse{#1*sqrt(1/100)}\pgfmathresult},
  %   x coord inv trafo/.code={\pgfmathparse{#1*sqrt(100/1)}\pgfmathresult},
  % }
  \begin{axis}[
    at={(0.5\linewidth, 0)},
    width=0.65\linewidth, 
    height=0.15\textheight, 
    xmin=-3, xmax=3,
    % ymin=0, ymax=0.65, 
    axis line style={-, RedOrange, semithick},
    axis x line*=middle,
    axis y line=none,
    xmajorticks=true,
    % xtick={-5,  -4, ..., 5},
    % xticklabels={},
    xtick align=center,
    xlabel={\(\color{RedOrange} \Psi\)},
    x label style={at={(axis description cs:0.5,-0.1)},anchor=north},
    x tick style={RedOrange, semithick},
  ]
    \addplot[semithick, color=RedOrange, domain=-5:5, samples=200] {
      1/sqrt(2*pi*1/4) * exp(-1/(2*1/4) * (x - 0)^2)
    };
    % \addplot[mark=none, black] coordinates{(0.5, 0.2)} node[above right, xshift=-4] {\scriptsize \(\N(0, \frac{\sigma^2}{h})\)};
  \end{axis}

  % Reparam
  \path[<-, semithick] (2.2, 0.5) edge [bend left=30] node[above] {\(\varphi^\inv\)} (4.475, 0.5);

\end{tikzpicture}


==> figs/symmetry_vs_reparam.tikz <==
\begin{tikzpicture}

  \tikzstyle{every node}=[font=\scriptsize]

  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
  %                                 SYMMETRY                                  %
  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

  \begin{axis}[
    width=1.15\linewidth,
    height=0.15\textheight,
    xmin=-3.5, xmax=2.4,
    ymin=0, ymax=0.6,
    axis line style={-, RoyalBlue, semithick},
    axis x line*=middle,
    axis y line=none,
    xmajorticks=true,
    xticklabels={},
    xtick align=center,
    xlabel={\(\color{RoyalBlue} \Theta\)},
    x label style={at={(axis description cs:0.5,-0.1)},anchor=north},
    x tick style={RoyalBlue, semithick}
  ]
    \addplot[semithick, color=black, domain=-3.5:3, samples=200] {
      0.2 * exp(-0.5 * ((x - (-3)) / 0.3)^2) +
      0.5 * exp(-0.5 * ((x - (-1.5)) / 0.4)^2) +
      0.2 * exp(-0.5 * ((x - (0)) / 0.3)^2) +
      0.1 * exp(-0.5 * ((x - (2)) / 0.7)^2)
    };
    \addplot[mark=*, black] coordinates{(-3, 0.2)} node[above] {\scriptsize \(\L(\vtheta)\)};
    \addplot[mark=*, black] coordinates{(0, 0.2)} node[above] {\scriptsize \(\L(T(\vtheta, g))\)};
  \end{axis}


  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
  %                            REPARAMETRIZATION                              %
  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

  % First Axis
  \begin{axis}[
    at={(0, -0.11\textheight)},
    width=0.6\linewidth,
    height=0.15\textheight,
    xmin=-3.5, xmax=2.75,
    ymin=0, ymax=0.65,
    axis line style={-, RoyalBlue, semithick},
    axis x line*=middle,
    axis y line=none,
    xmajorticks=true,
    xtick={-3, -2, -1, 0, 1, 2},
    xticklabels={},
    xtick align=center,
    xlabel={\(\color{RoyalBlue} \Theta\)},
    x label style={at={(axis description cs:0.5,-0.1)},anchor=north},
    x tick style={RoyalBlue, semithick},
  ]
    \addplot[semithick, color=black, domain=-3.5:3, samples=200] {
      0.2 * exp(-0.5 * ((x - (-3)) / 0.3)^2) +
      0.5 * exp(-0.5 * ((x - (-1.5)) / 0.4)^2) +
      0.2 * exp(-0.5 * ((x - (0)) / 0.3)^2) +
      0.1 * exp(-0.5 * ((x - (2)) / 0.7)^2)
    };
    \addplot[mark=*, black] coordinates{(0.1, 0.2)} node[above, xshift=2] {\scriptsize \(\L(\vtheta)\)};
  \end{axis}

  % Second Axis
  \pgfplotsset{
    x coord trafo/.code={\pgfmathparse{exp(#1)}\pgfmathresult},
    x coord inv trafo/.code={\pgfmathparse{ln(#1)}\pgfmathresult},
  }
  \begin{axis}[
    at={(0.55\linewidth, -0.11\textheight)},
    width=0.6\linewidth,
    height=0.15\textheight,
    xmin=-3.5, xmax=2.65,
    ymin=0, ymax=0.65,
    axis line style={-, RedOrange, semithick},
    axis x line*=middle,
    axis y line=none,
    xmajorticks=true,
    xtick={-3, -2, -1, 0, 1, 2},
    xticklabels={},
    xtick align=center,
    xlabel={\(\color{RedOrange} \Psi\)},
    x label style={at={(axis description cs:0.5,-0.1)},anchor=north},
    x tick style={RedOrange, semithick},
  ]
    \addplot[semithick, color=black, domain=-3.5:3, samples=200] {
      0.2 * exp(-0.5 * ((x - (-3)) / 0.3)^2) +
      0.5 * exp(-0.5 * ((x - (-1.5)) / 0.4)^2) +
      0.2 * exp(-0.5 * ((x - (0)) / 0.3)^2) +
      0.1 * exp(-0.5 * ((x - (2)) / 0.7)^2)
    };
    \addplot[mark=*, black] coordinates{(0, 0.2)} node[above right, xshift=-4] {\scriptsize \(\tilde{\L}(\vpsi)\)};
  \end{axis}

  % Reparam
  \path[->, semithick] (1.1, -3) edge [bend right=8] node[above] {\(\varphi\)} (3.8, -3);

\end{tikzpicture}

